Robust Deep Reinforcement Learning Scheduling via Weight Anchoring

Questions remain on the robustness of data-driven learning methods when crossing the gap from simulation to reality. We utilize weight anchoring, a method known from continual learning, to cultivate and fixate desired behavior in Neural Networks. Weight anchoring may be used to find a solution to a learning problem that is nearby the solution of another learning problem. Thereby, learning can be carried out in optimal environments without neglecting or unlearning desired behavior. We demonstrate this approach on the example of learning mixed QoS-efficient discrete resource scheduling with infrequent priority messages. Results show that this method provides performance comparable to the state of the art of augmenting a simulation environment, alongside significantly increased robustness and steerability.

==> figures/scenario.pgf <==

\begin{tikzpicture} [scale=1.0]
\tikzstyle{A0} = [-, >={stealth}, rounded corners]
\tikzstyle{A1} = [->, >={stealth}, rounded corners]
\tikzstyle{A2} = [<->, >={stealth}, rounded corners]
\tikzstyle{selfloop} = [looseness=4]
\tikzstyle{rb} = [draw, minimum width = .1cm, minimum height = .1cm]

\newcommand{\xshift}{0.3}
\newcommand{\yshift}{0.3}


\node (rb11)
	at (+1.0*\xshift, +1.5*\yshift)
	[rb, pattern=north east lines, pattern color=unired2]
	{};
\node (rb12)
	at (+1.0*\xshift, +2.5*\yshift)
	[rb, pattern=north west lines, pattern color=uniblue1]
	{};
\node (rb13)
	at (+1.0*\xshift, +3.5*\yshift)
	[rb, pattern=north west lines, pattern color=uniblue1]
	{};
\node (rb14)
	at (+1.0*\xshift, +4.5*\yshift)
	[rb, pattern=north west lines, pattern color=uniblue1]
	{};
	
\foreach \columnid in {1.5, 2.5, ..., 4.5}
{
	\foreach \rowid in {2, 3, ..., 5}
	{
		\node (rb\rowid\columnid)
		at (+\rowid * \xshift, +\columnid * \yshift)
		[rb]
		{};
	}
}

\draw []
	(1.8, 1.35)
	-- node [right=.2em] {$\totalresourceblocks$}
	++(0.0, -3 * \yshift)
	;
	
\foreach \x in {0, ..., 3}
	\draw []
		(1.8, 1.35 - \x * \yshift)
		--
		++(-0.1, 0.0);

	

\draw [A1]
	(0.2, 0.2)
	-- node [below, align=center] {\( \timeindex \)}
	++(1.4, 0.0);
	
	
\foreach \x in {0, ..., 3}
	\draw []
	(0.3 + \x * 1.2 / 4, 0.2) -- ++ (0.0, 0.1);
	
\node (scheduler)
	at (-3.5, 0.9)
	[draw, rounded corners]
	{Scheduler};

\node (solution)
	at (-1.3, 0.9)
	[align=left]
	{$
		\begin{bmatrix}
		\percentageuser[1] = 25\%\\
		\percentageuser[2] = 75\%\\
		\percentageuser[3] = 0\%
		\end{bmatrix}
	$};

\draw [A1]
	(scheduler)
	to
	(solution);
	
\draw [A1]
	(solution.east)
	to
	++ (right:.5em);
	

\draw
	[decorate, decoration={brace}, thick]
	(-4.5, 1.4)
	--
	(-4.5, 0.3);


\foreach \columnid in {0, 1}
{
	\foreach \rowid in {0, 1}
	{
		\node (rb\rowid\columnid)
			at (-5.5 +\rowid * \xshift, 0.9 +\columnid * \yshift)
			[rb, pattern=north east lines, pattern color=unired2]
			{};
	}
}

\foreach \columnid in {0, 1}
{
	\foreach \rowid in {0}
	{
		\node (rb\rowid\columnid)
			at (-4.8 +\rowid * \xshift, 0.9 +\columnid * \yshift)
			[rb, pattern=crosshatch, pattern color=black!60]
			{};
	}
}

\foreach \columnid in {1}
{
	\foreach \rowid in {0}
	{
		\node (rb\rowid\columnid)
			at (-4.8 +\rowid * \xshift, +0.2 +\columnid * \yshift)
			[rb, pattern=north east lines, pattern color=unired2]
			{};
	}
}

\foreach \columnid in {1}
{
	\foreach \rowid in {0, 1, 2}
	{
		\node (rb\rowid\columnid)
			at (-5.8 +\rowid * \xshift, +0.2 +\columnid * \yshift)
			[rb, pattern=north west lines, pattern color=uniblue1]
			{};
	}
}


\node (user1)
	at (-5.8, 0.0)
	[rb, pattern=north east lines, pattern color=unired2]
	{};
	
\node (user1text)
	at (-5.1, 0.0)
	[]
	{User 1};
	
\node (user2)
	at (-4.0, 0.0)
	[rb, pattern=north west lines, pattern color=uniblue1]
	{};

\node (user2text)
	at (-3.3, 0.0)
	[]
	{User 2};

\node (user3)
	at (-2.2, 0.0)
	[rb, pattern=crosshatch, pattern color=black!60]
	{};

\node (user3text)
	at (-1.5, 0.0)
	[]
	{User 3};
	
\draw
%	[decorate, decoration={bracket, mirror}, thick]
	[]
	(-5.9, 1.4)
	-- 
	++(-0.1, 0.0)
	-- node [rotate=90, above=.2em, align=center] {\( \resourceblocksrequesteduser \)} 
	++(0.0, -1.1)
	--
	++(0.1, 0.0)
	;




\end{tikzpicture}

%\node (node1)
%	%at (+0.0*\xshift, +0.0*\yshift)
%	at (0, 0)
%	[draw]
%	{text};

%\draw[A0]
%	(node1) to (+1.0, +1.0);

%\draw[A1]
%	(node1)
%		edge []
%		node [below, align=center] {}
%	(-1.0, -1.0);

% -
